Type2Branch: Keystroke Biometrics based on a Dual-branch Architecture with Attention Mechanisms and Set2set Loss

In 2021, the pioneering work TypeNet showed that keystroke dynamics verification could scale to hundreds of thousands of users with minimal performance degradation. Recently, the KVC-onGoing competition has provided an open and robust experimental protocol for evaluating keystroke dynamics verification systems of such scale. %, including considerations of algorithmic fairness. This article describes Type2Branch, the model and techniques that achieved the lowest error rates at the KVC-onGoing, in both desktop and mobile typing scenarios. The novelty aspects of the proposed Type2Branch include: i) synthesized timing features emphasizing user behavior deviation from the general population, ii) a dual-branch architecture combining recurrent and convolutional paths with various attention mechanisms, iii) a new loss function named Set2set that captures the global structure of the embedding space, and iv) a training curriculum of increasing difficulty. Considering five enrollment samples per subject of approximately 50 characters typed, the proposed Type2Branch achieves state-of-the-art performance with mean per-subject Equal Error Rates (EERs) of 0.77% and 1.03% on evaluation sets of respectively 15,000 and 5,000 subjects for desktop and mobile scenarios. With a fixed global threshold for all subjects, the EERs are respectively 3.25% and 3.61% for desktop and mobile scenarios, outperforming previous approaches by a significant margin. The source code for dataset generation, model, and training process is publicly available.

==> EXPERIMENTOS/E1-TrainingCurriculum.txt <==
EER_AVG_G1		6.4735
EER_AVG_G2 		5.320807692
EER_AVG_G5 		4.1735
EER_AVG_G7		4.276
EER_AVG_G10		4.3455
ERR_GLOBAL_G1	7.687857143
ERR_GLOBAL_G2	6.184307692
ERR_GLOBAL_G5	5.0155
ERR_GLOBAL_G7	4.68775
ERR_GLOBAL_G10	4.287
RANK_AVG		0.833
RANK_STD		2.139885745	
RANK_1			712
RANK_2			831	
RANK_3			888	
RANK_4			929	
RANK_5			950	
RANK_10			991	
RANK_15			997	
RANK_20			998	
RANK_50			1000	
RANK_100		1000



==> EXPERIMENTOS/E2-Features.txt <==
EER_AVG_G1		6.723285714
EER_AVG_G2 		5.541115385
EER_AVG_G5 		4.588	
EER_AVG_G7		4.59675
EER_AVG_G10		5.16	
ERR_GLOBAL_G1	7.815142857	
ERR_GLOBAL_G2	6.270115385	
ERR_GLOBAL_G5	5.141	
ERR_GLOBAL_G7	4.8872
ERR_GLOBAL_G10	4.598	
RANK_AVG		1.935	
RANK_STD		5.644889281	
RANK_1			590
RANK_2			719	
RANK_3			816	
RANK_4			868	
RANK_5			896	
RANK_10			949	
RANK_15			974	
RANK_20			988	
RANK_50			998	
RANK_100		1000

==> EXPERIMENTOS/E5-SetMarginLoss-K.txt <==
K   EER_GLOBAL_G1
2	14.51514286
3	9.442928571
4	8.668214286
5	8.320714286
6	8.164642857
7	8.307571429
8	8.091928571
9	8.0975
10	7.721214286
11	8.1
12	7.9505
13	8.1
14	8.135357143
15	7.786357143
16	8.495428571
17	8.078285714
18	7.995928571
19	8.164142857
20	8.35
21	8.235357143
22	8.378785714
23	8.030285714
24	8.1
25	8.038857143
26	8.327285714
27	8.592928571
28	8.270714286
29	8.429785714
30	8.25
31	8.2
32	8.733857143
33	8.457571429
34	8.185857143
35	8.242928571
36	8.414642857
37	8.185857143
38	8.286857143
39	8.485857143
40	8.628285714
41	8.5995
42	8.707571429
43	8.557071429
44	8.322214286
45	8.8485
46	8.180285714
47	8.307071429
48	8.362642857
49	8.106071429
50	8.5


==> EXPERIMENTOS/baseline.txt <==
DATASET

Training:   Primeros 1000 usuarios del development set.
Validation: Siguientes 1000 usuarios del development set.
Evaluation: Últimos 1000 usuarios del development set.


GENERATOR/CURRICULUM

K=40 usuarios al azar en cada batch


FEATURES

Integer key code
Hold time
Flight time



MODELO

BatchNormalization 
GRU Bidirectional 256
BatchNormalization
Dropout 0.5
GRU Bidirectional 256
BatchNormalization
Dropout 0.5
Dense relu
BatchNormalization
Dropout 0.5
Dense
L2 Normalization


LOSS

SetMarginLoss extendida con K=40 usuarios

==> EXPERIMENTOS/experimentos.txt <==
Experiments to conduct to analyse the contribution of the different elements:

1. Training curriculum. The proposed approach vs a more typical one

*** E1-TrainingCurriculum

2. Features. Let's see the contribution of the proposed set of features vs just using the common ones.

*** E2-Features

3. Recurrent branch. Performance of just using this recurrent branch

*** E34-Branches-1Kusers
*** E34-Branches-2Kusers
La comparación del rendimiento de cada branch separadas está en el archivo E34-Branches-1Kusers. No pude incluir la comparación con la arquitectura final (ambos branches) porque la capacidad del modelo crece, se aprende el dataset de 1K usuarios de memoria, y termina empeorando el rendimiento. Para que se observe la diferencia tuve que ejecutar nuevamente los experimentos con un dataset con los primeros 2K usuarios del development set; los resultados en el archivo E34-Branches-2Kusers.

4. Convolutional branch. Performance of just using this convolutional branch, so here we can compare the three cases: the proposed architecture, only RNN branch and only CNN branch

*** E34-Branches-1Kusers
*** E34-Branches-2Kusers
Idem anterior.

5. Loss Function. Comparison of the modified set margin loss, vs the standard set margin loss vs other popular ones e.g. arcface loss, etc.

*** E5-SetMarginLoss-L
TODO: Discutir, porque esta curva depende de la capacidad del modelo. Con el modelo chico, alcanza el mínimo en K=10, pero con el modelo más grande K=40 es mejor.



